Probing LHAASO Galactic PeVatrons through gamma-ray and neutrino correspondence

Recently, Large High Altitude Air Shower Observatory (LHAASO) has detected several Galactic point sources of ultra high energy (UHE; $E_{\gamma}> 100$ TeV) gamma-rays. These gamma-rays are possibly created in leptonic or hadronic interactions of cosmic rays (CRs) of PeV energies. In the hadronic channel ($p-p$ interaction), the gamma-rays are accompanied by neutrinos. The detection of neutrinos is therefore crucial in understanding CR acceleration in such objects. To estimate the neutrino flux, we adopt the two LHAASO sources (J2226+6057, J1908+0621) found to be spatially associated with the Supernova remnants (SNR G106.3+2.7, SNR G40.5-0.5). For these two sources, the detected TeV-PeV gamma-ray spectra are found to be unusually hard (with spectral index $\sim$ 1.8). We develop a model of gamma-ray and neutrino emission based on the above two prototypes. The neutrino fluxes from these two sources are found to be below the IceCube sensitivity, but are detectable in upcoming IceCube-Gen2 and KM3NeT experiments. We further estimate the neutrino fluxes from similar other 10 LHAASO PeVatron sources and most of them are found to be detectable in IceCube-Gen2 and KM3NeT. Finally, we explore our model parameters, in particular the spectral power law index and estimate the future potential of the neutrino detectors to probe CR acceleration in such Galactic sources.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
